Experimental Evaluation of an SDN Controller for Open Optical-circuit-switched Networks

Open optical networks have been considered to be important for cost-effectively building and operating the networks. Recently, the optical-circuit-switches (OCSes) have attracted industry and academia because of their cost efficiency and higher capacity than traditional electrical packet switches (EPSes) and reconfigurable optical add drop multiplexers (ROADMs). Though the open interfaces and control planes for traditional ROADMs and transponders have been defined by several standard-defining organizations (SDOs), those of OCSes have not. Considering that several OCSes have already been installed in production datacenter networks (DCNs) and several OCS products are on the market, bringing the openness and interoperability into the OCS-based networks has become important. Motivated by this fact, this paper investigates a software-defined networking (SDN) controller for open optical-circuit-switched networks. To this end, we identified the use cases of OCSes and derived the controller requirements for supporting them. We then proposed a multi-vendor (MV) OCS controller framework that satisfies the derived requirements; it was designed to quickly and consistently operate fiber paths upon receiving the operation requests. We validated our controller by implementing it and evaluating its performance on actual MV-OCS networks. It satisfied all the requirements, and fiber paths could be configured within 1.0 second by using our controller.

==> fig/emu-path-create.dat <==
1 0.8323 0.035
2 0.8477 0.028
3 0.8756 0.025


==> fig/emu-path-delete.dat <==
1 0.8285 0.039
2 0.8541 0.032
3 0.8812 0.033


==> fig/event-path-create.dat <==
1 1.267 0.266
2 1.422 0.213
3 1.659 0.345

==> fig/event-path-restoration.dat <==
1 2.044 0.3434
2 2.364 0.3590
3 1.982 0.1764

==> fig/path-create.dat <==
1 0.664 0.0585
2 0.686 0.0593
3 0.688 0.0594


==> fig/path-delete.dat <==
1 0.640 0.040
2 0.671 0.070
3 0.664 0.058


==> fig/rollback-path-create.dat <==
1 0.7557 0.061
2 0.6809 0.098
3 0.7552 0.112


==> fig/rollback-path-delete.dat <==
1 0.602 0.094
2 0.667 0.080
3 0.472 0.075
